Ejecta Width and Magnetization Reflected in Gamma-Ray Burst Early Afterglows: Implication for Reverse Shock Component and Shallow Decay Phase

To study the ejecta property dependence of the gamma-ray burst (GRB) afterglow, we carry out spherically symmetrical one-dimensional special relativistic magneto-hydrodynamic simulations of magnetized outflows with an adaptive mesh refinement method. The Lorentz factor evolutions of forward and reverse shocks induced by the interaction between magnetized ejecta and an ambient medium are investigated for a wide range of magnetization and width of the ejecta. The forward shock evolution is described by the magnetic acceleration, coasting, transition, and self-similar deceleration phases. According to our simulation results, we numerically calculate the corresponding radiation. Based on our numerical results, to model afterglow light curves in general cases, we construct semi-analytical formulae for the Lorentz factor evolutions. The magnetization and ejecta width dependence are clearly seen in the reverse shock light curves. The transition phase with a reasonable ejecta width can reproduce the shallow decay phase in the observed GRB afterglow. The inverse Compton emission in the magnetic acceleration phase can be responsible for the very steep rise of the early TeV emission in GRB221009A.

==> LEGACY/legacy.txt <==
% This folder holds old versions of the mnras style files.
%
% Newer versions are not backwards compatible and have been renamed. These old
% copies are therefore provided as a courtesy, so old documents can continue to
% be compiled.
%
% This approach was discussed with, and approved by, the TeX Users Group.

==> readme.txt <==
% readme.txt
%
% MNRAS journal LaTeX package
% v3.2 for LaTeX 2e
%
%
% This work may be distributed and/or modified under the
% conditions of the LaTeX Project Public License, either version 1.3
% of this license or (at your option) any later version.
% The latest version of this license is in
%   http://www.latex-project.org/lppl.txt
% and version 1.3 or later is part of all distributions of LaTeX
% version 2005/12/01 or later.
%
% This work has the LPPL maintenance status `author-maintained'.
% 
% The Current Maintainer of this work is: Royal Astronomical Society,
% MNRAS Editorial Office, who can be contacted on mn@ras.ac.uk
%
% This work consists of all the files listed in readme.txt
%
%
% Last updated 20 July 2023
%
% Copyright (C) Royal Astronomical Society 2021, Blackwell Science 2001,
% Cambridge University Press 1994
%
% See each file for a detailed author list and change log.
%
% This package consists of the following files:

readme.txt          This file

mnras.cls           MNRAS LaTeX document class
mnras.bst           MNRAS BibTeX style

mnras_guide.tex     User guide, LaTeX format
mnras_guide.pdf     User guide, PDF format
mnras_template.tex  A simple template paper

example.eps         An example image used in the guide
example.png         An example image used in the guide
example.ps          An example image used in the guide

legacy\legacy.txt   Description of the legacy releases
legacy\mn2e.cls     v2.2 of mn2e.cls (deprecated)
legacy\mn2e.bst     v1.1b of mn2e.bst (deprecated)


% Disclaimer:
%
% This LaTeX package is provided free to the community in the hope that it
% assists them in preparing papers for the journal Monthly Notices of the
% Royal Astronomical Society.
% The files are provided 'as-is' with no guarantee of their suitability,
% freedom from errors or omissions, or compatibility with any software.
% The Royal Astronomical Society cannot provide user support for this package,
% LaTeX, or for any other software.
% Authors are free to use other styles or programmes if they wish.
% Please see the journal instructions to authors for guidance.
% This disclaimer is in addition to the No Warranty section of the licence,
% at the link given above.
